The Representational Limit of Scalar Interactions: An Interventional Decomposition

Signed pairwise interaction scores fundamentally conflate uniqueness (U), redundancy (R), and synergy (S). We prove this on a minimal 3-way XOR structural causal model: faithful indices such as Shapley-Taylor return zero per pair, whereas projective indices such as Shapley Interaction spread the third-order effect into pair scalars that conflate the three mechanisms. We introduce Stochastic Hi-Fi, a post-hoc, retraining-free predictability decomposition that estimates per-feature U/R/S profiles by interventional masked inference. The estimator provides exact interventional semantics, finite-sample Monte Carlo bounds, strict variance reduction from coupled diamond sampling, and uniform finite-vocabulary convergence. Across tabular SCMs, Stochastic Hi-Fi recovers structure missed by scalar baselines (up to 411x larger interaction-magnitude recovery ratios). It also separates redundant and synergistic heads in the GPT-2 IOI circuit. On NIH ChestX-ray14, Stochastic Hi-Fi matches GradCAM on Pointing Game and improves substantially on Deletion AUC.

==> data/figure1/figure1_panelA.csv <==
pair_idx,pair_label,mean_STII,std_STII,mean_FSII,std_FSII,mean_SII,std_SII,mean_kSII,std_kSII,mean_kADDSHAP,std_kADDSHAP
1,X1-X2,0.006219,0.006602,0.004849,0.005056,0.004852,0.005046,0.004852,0.005046,0.004849,0.005056
2,X1-X3,0.005530,0.005906,0.004146,0.004352,0.004150,0.004341,0.004150,0.004341,0.004146,0.004352
3,X2-X3,0.005768,0.006325,0.004458,0.004706,0.004452,0.004704,0.004452,0.004704,0.004458,0.004706
4,X1-X4,0.000415,0.000210,0.000328,0.000211,0.000339,0.000210,0.000339,0.000210,0.000328,0.000211
5,X2-X4,0.000487,0.000366,0.000447,0.000389,0.000457,0.000386,0.000457,0.000386,0.000447,0.000389
6,X3-X4,0.000434,0.000481,0.000398,0.000512,0.000402,0.000508,0.000402,0.000508,0.000398,0.000512


==> data/figure1/figure1_panelB.csv <==
feat_idx,feat_label,U_mean,U_std,R_mean,R_std,S_mean,S_std
1,X1,-0.001420,0.002337,-0.981741,0.013862,1.784074,0.017409
2,X2,-0.005272,0.003662,-0.974026,0.010456,1.771165,0.013535
3,X3,-0.006704,0.007000,-0.979397,0.008819,1.780655,0.011835
4,X4,-0.000689,0.001373,-0.981315,0.008205,0.984848,0.008442


==> data/figure3/figure3_panelA.csv <==
i,j,head_i,head_j,role_i,role_j,smr
0,1,9.6,9.9,NM,NM,0.633725
0,2,9.6,10.0,NM,NM,-0.316967
0,3,9.6,7.3,NM,SI,-0.258315
0,4,9.6,7.9,NM,SI,-0.310722
0,5,9.6,8.6,NM,SI,-0.668586
0,6,9.6,8.10,NM,SI,-0.385245
0,7,9.6,5.5,NM,Ind,-0.482116
0,8,9.6,3.0,NM,DT,-0.331754
0,9,9.6,4.11,NM,PT,-0.197013
1,2,9.9,10.0,NM,NM,0.003522
1,3,9.9,7.3,NM,SI,0.109674
1,4,9.9,7.9,NM,SI,0.141877
1,5,9.9,8.6,NM,SI,0.259383
1,6,9.9,8.10,NM,SI,0.318771
1,7,9.9,5.5,NM,Ind,0.169992
1,8,9.9,3.0,NM,DT,0.030336
1,9,9.9,4.11,NM,PT,0.058860
2,3,10.0,7.3,NM,SI,0.184986
2,4,10.0,7.9,NM,SI,0.246368
2,5,10.0,8.6,NM,SI,0.427284
2,6,10.0,8.10,NM,SI,0.374803
2,7,10.0,5.5,NM,Ind,0.303460
2,8,10.0,3.0,NM,DT,0.207183
2,9,10.0,4.11,NM,PT,0.094428
3,4,7.3,7.9,SI,SI,0.028267
3,5,7.3,8.6,SI,SI,0.150971
3,6,7.3,8.10,SI,SI,0.069535
3,7,7.3,5.5,SI,Ind,0.192716
3,8,7.3,3.0,SI,DT,0.171702
3,9,7.3,4.11,SI,PT,0.076954
4,5,7.9,8.6,SI,SI,0.304342
4,6,7.9,8.10,SI,SI,0.054924
4,7,7.9,5.5,SI,Ind,0.293641
4,8,7.9,3.0,SI,DT,0.238995
4,9,7.9,4.11,SI,PT,0.108134
5,6,8.6,8.10,SI,SI,0.357855
5,7,8.6,5.5,SI,Ind,0.663652
5,8,8.6,3.0,SI,DT,0.368843
5,9,8.6,4.11,SI,PT,0.181945
6,7,8.10,5.5,SI,Ind,0.370478
6,8,8.10,3.0,SI,DT,0.285302
6,9,8.10,4.11,SI,PT,0.149827
7,8,5.5,3.0,Ind,DT,-0.226164
7,9,5.5,4.11,Ind,PT,0.281833
8,9,3.0,4.11,DT,PT,-0.042609


==> data/figure3/figure3_panelA_grid.csv <==
i,j,smr
0,0,0
0,1,0
0,2,0
0,3,0
0,4,0
0,5,0
0,6,0
0,7,0
0,8,0
0,9,0
1,0,0.633725
1,1,0
1,2,0
1,3,0
1,4,0
1,5,0
1,6,0
1,7,0
1,8,0
1,9,0
2,0,-0.316967
2,1,0.003522
2,2,0
2,3,0
2,4,0
2,5,0
2,6,0
2,7,0
2,8,0
2,9,0
3,0,-0.258315
3,1,0.109674
3,2,0.184986
3,3,0
3,4,0
3,5,0
3,6,0
3,7,0
3,8,0
3,9,0
4,0,-0.310722
4,1,0.141877
4,2,0.246368
4,3,0.028267
4,4,0
4,5,0
4,6,0
4,7,0
4,8,0
4,9,0
5,0,-0.668586
5,1,0.259383
5,2,0.427284
5,3,0.150971
5,4,0.304342
5,5,0
5,6,0
5,7,0
5,8,0
5,9,0
6,0,-0.385245
6,1,0.318771
6,2,0.374803
6,3,0.069535
6,4,0.054924
6,5,0.357855
6,6,0
6,7,0
6,8,0
6,9,0
7,0,-0.482116
7,1,0.169992
7,2,0.303460
7,3,0.192716
7,4,0.293641
7,5,0.663652
7,6,0.370478
7,7,0
7,8,0
7,9,0
8,0,-0.331754
8,1,0.030336
8,2,0.207183
8,3,0.171702
8,4,0.238995
8,5,0.368843
8,6,0.285302
8,7,-0.226164
8,8,0
8,9,0
9,0,-0.197013
9,1,0.058860
9,2,0.094428
9,3,0.076954
9,4,0.108134
9,5,0.181945
9,6,0.149827
9,7,0.281833
9,8,-0.042609
9,9,0


==> data/figure3/figure3_panelA_grid_extended_n26.csv <==
i,j,smr
0,0,0
0,1,0
0,2,0
0,3,0
0,4,0
0,5,0
0,6,0
0,7,0
0,8,0
0,9,0
0,10,0
0,11,0
0,12,0
0,13,0
0,14,0
0,15,0
0,16,0
0,17,0
0,18,0
0,19,0
0,20,0
0,21,0
0,22,0
0,23,0
0,24,0
0,25,0
1,0,0.311219
1,1,0
1,2,0
1,3,0
1,4,0
1,5,0
1,6,0
1,7,0
1,8,0
1,9,0
1,10,0
1,11,0
1,12,0
1,13,0
1,14,0
1,15,0
1,16,0
1,17,0
1,18,0
1,19,0
1,20,0
1,21,0
1,22,0
1,23,0
1,24,0
1,25,0
2,0,-0.149637
2,1,0.018195
2,2,0
2,3,0
2,4,0
2,5,0
2,6,0
2,7,0
2,8,0
2,9,0
2,10,0
2,11,0
2,12,0
2,13,0
2,14,0
2,15,0
2,16,0
2,17,0
2,18,0
2,19,0
2,20,0
2,21,0
2,22,0
2,23,0
2,24,0
2,25,0
3,0,-0.224382
3,1,-0.268317
3,2,0.112087
3,3,0
3,4,0
3,5,0
3,6,0
3,7,0
3,8,0
3,9,0
3,10,0
3,11,0
3,12,0
3,13,0
3,14,0
3,15,0
3,16,0
3,17,0
3,18,0
3,19,0
3,20,0
3,21,0
3,22,0
3,23,0
3,24,0
3,25,0
4,0,-0.165034
4,1,0.355743
4,2,0.296978
4,3,0.234420
4,4,0
4,5,0
4,6,0
4,7,0
4,8,0
4,9,0
4,10,0
4,11,0
4,12,0
4,13,0
4,14,0
4,15,0
4,16,0
4,17,0
4,18,0
4,19,0
4,20,0
4,21,0
4,22,0
4,23,0
4,24,0
4,25,0
5,0,-0.092759
5,1,0.616507
5,2,0.311744
5,3,0.235162
5,4,-0.049417
5,5,0
5,6,0
5,7,0
5,8,0
5,9,0
5,10,0
5,11,0
5,12,0
5,13,0
5,14,0
5,15,0
5,16,0
5,17,0
5,18,0
5,19,0
5,20,0
5,21,0
5,22,0
5,23,0
5,24,0
5,25,0
6,0,-0.356811
6,1,1.000479
6,2,0.472519
6,3,0.437050
6,4,0.157550
6,5,0.245880
6,6,0
6,7,0
6,8,0
6,9,0
6,10,0
6,11,0
6,12,0
6,13,0
6,14,0
6,15,0
6,16,0
6,17,0
6,18,0
6,19,0
6,20,0
6,21,0
6,22,0
6,23,0
6,24,0
6,25,0
7,0,-0.227886
7,1,0.825441
7,2,0.596487
7,3,0.407116
7,4,-0.274144
7,5,-0.293164
7,6,0.152009
7,7,0
7,8,0
7,9,0
7,10,0
7,11,0
7,12,0
7,13,0
7,14,0
7,15,0
7,16,0
7,17,0
7,18,0
7,19,0
7,20,0
7,21,0
7,22,0
7,23,0
7,24,0
7,25,0
8,0,-0.301918
8,1,0.823202
8,2,0.518017
8,3,0.444693
8,4,0.188041
8,5,0.541892
8,6,1.506183
8,7,0.544005
8,8,0
8,9,0
8,10,0
8,11,0
8,12,0
8,13,0
8,14,0
8,15,0
8,16,0
8,17,0
8,18,0
8,19,0
8,20,0
8,21,0
8,22,0
8,23,0
8,24,0
8,25,0
9,0,-0.121078
9,1,0.132062
9,2,0.094134
9,3,0.071149
9,4,0.096273
9,5,0.293433
9,6,0.271419
9,7,-0.034616
9,8,0.351628
9,9,0
9,10,0
9,11,0
9,12,0
9,13,0
9,14,0
9,15,0
9,16,0
9,17,0
9,18,0
9,19,0
9,20,0
9,21,0
9,22,0
9,23,0
9,24,0
9,25,0
10,0,-0.194713
10,1,0.117293
10,2,0.146457
10,3,0.146246
10,4,0.364271
10,5,0.310361
10,6,0.287013
10,7,0.639415
10,8,1.147088
10,9,0.118277
10,10,0
10,11,0
10,12,0
10,13,0
10,14,0
10,15,0
10,16,0
10,17,0
10,18,0
10,19,0
10,20,0
10,21,0
10,22,0
10,23,0
10,24,0
10,25,0
11,0,-0.103266
11,1,0.643975
11,2,0.334108
11,3,0.292051
11,4,0.074444
11,5,0.435990
11,6,1.114467
11,7,0.251497
11,8,-1.422885
11,9,0.055446
11,10,0.373802
11,11,0
11,12,0
11,13,0
11,14,0
11,15,0
11,16,0
11,17,0
11,18,0
11,19,0
11,20,0
11,21,0
11,22,0
11,23,0
11,24,0
11,25,0
12,0,0.122509
12,1,-0.298859
12,2,-0.182920
12,3,-0.127817
12,4,-0.148681
12,5,-0.320959
12,6,-0.211279
12,7,-0.165116
12,8,-0.246353
12,9,0.035414
12,10,-0.154259
12,11,-0.180040
12,12,0
12,13,0
12,14,0
12,15,0
12,16,0
12,17,0
12,18,0
12,19,0
12,20,0
12,21,0
12,22,0
12,23,0
12,24,0
12,25,0
13,0,-0.083015
13,1,0.179703
13,2,0.201638
13,3,0.148082
13,4,0.095267
13,5,0.193893
13,6,0.074597
13,7,-0.066083
13,8,-0.189694
13,9,-0.086829
13,10,0.209454
13,11,0.169008
13,12,0.485588
13,13,0
13,14,0
13,15,0
13,16,0
13,17,0
13,18,0
13,19,0
13,20,0
13,21,0
13,22,0
13,23,0
13,24,0
13,25,0
14,0,-0.189399
14,1,0.391583
14,2,0.356848
14,3,0.223184
14,4,0.151174
14,5,0.340601
14,6,0.455799
14,7,0.297142
14,8,-0.588191
14,9,0.074030
14,10,0.375646
14,11,0.034355
14,12,0.055383
14,13,-0.348256
14,14,0
14,15,0
14,16,0
14,17,0
14,18,0
14,19,0
14,20,0
14,21,0
14,22,0
14,23,0
14,24,0
14,25,0
15,0,0.024088
15,1,0.012521
15,2,0.004329
15,3,0.007917
15,4,-0.013514
15,5,0.069394
15,6,0.036419
15,7,0.032892
15,8,-0.120696
15,9,0.007402
15,10,-0.070750
15,11,0.013992
15,12,-0.108459
15,13,0.029606
15,14,0.070889
15,15,0
15,16,0
15,17,0
15,18,0
15,19,0
15,20,0
15,21,0
15,22,0
15,23,0
15,24,0
15,25,0
16,0,-0.104858
16,1,0.277357
16,2,0.159076
16,3,0.135809
16,4,-0.027421
16,5,0.169121
16,6,0.481209
16,7,0.170578
16,8,0.562308
16,9,0.122190
16,10,0.115423
16,11,0.200989
16,12,-0.111445
16,13,0.024727
16,14,-0.117323
16,15,-0.243715
16,16,0
16,17,0
16,18,0
16,19,0
16,20,0
16,21,0
16,22,0
16,23,0
16,24,0
16,25,0
17,0,-0.050496
17,1,0.166164
17,2,0.091148
17,3,0.043343
17,4,0.041184
17,5,0.085622
17,6,0.266893
17,7,0.029784
17,8,-0.071114
17,9,0.042421
17,10,0.096595
17,11,0.244618
17,12,-0.028385
17,13,-0.016752
17,14,-0.045543
17,15,-0.088789
17,16,-0.164681
17,17,0
17,18,0
17,19,0
17,20,0
17,21,0
17,22,0
17,23,0
17,24,0
17,25,0
18,0,-0.005849
18,1,0.021407
18,2,-0.024167
18,3,-0.007623
18,4,0.012152
18,5,0.003246
18,6,0.004217
18,7,0.020897
18,8,-0.002631
18,9,0.011375
18,10,-0.007799
18,11,0.006740
18,12,-0.013644
18,13,0.012711
18,14,0.008069
18,15,-0.005844
18,16,0.002502
18,17,-0.002589
18,18,0
18,19,0
18,20,0
18,21,0
18,22,0
18,23,0
18,24,0
18,25,0
19,0,0.024013
19,1,-0.039289
19,2,0.075044
19,3,0.042882
19,4,0.033045
19,5,0.024862
19,6,0.042979
19,7,0.076060
19,8,0.045501
19,9,0.008227
19,10,-0.002139
19,11,0.040635
19,12,0.004570
19,13,0.017944
19,14,0.039604
19,15,0.001696
19,16,0.016050
19,17,0.015269
19,18,0.003665
19,19,0
19,20,0
19,21,0
19,22,0
19,23,0
19,24,0
19,25,0
20,0,-0.088206
20,1,-0.110528
20,2,0.029817
20,3,0.065083
20,4,0.100265
20,5,0.117820
20,6,0.206266
20,7,0.176649
20,8,0.246954
20,9,0.068165
20,10,0.053873
20,11,0.156970
20,12,-0.081450
20,13,0.082481
20,14,0.129881
20,15,0.005471
20,16,0.043637
20,17,0.028652
20,18,-0.005235
20,19,-0.000733
20,20,0
20,21,0
20,22,0
20,23,0
20,24,0
20,25,0
21,0,0.104299
21,1,-0.316815
21,2,-0.166418
21,3,-0.059217
21,4,0.021528
21,5,0.047959
21,6,0.066149
21,7,0.071612
21,8,0.156528
21,9,0.051056
21,10,-0.173541
21,11,0.041632
21,12,-0.033143
21,13,0.000411
21,14,0.133788
21,15,-0.015848
21,16,0.003030
21,17,0.005117
21,18,0.016761
21,19,-0.090913
21,20,0.061862
21,21,0
21,22,0
21,23,0
21,24,0
21,25,0
22,0,-0.020192
22,1,0.003784
22,2,-0.037090
22,3,-0.006378
22,4,0.014958
22,5,0.011349
22,6,0.012354
22,7,0.018642
22,8,0.027230
22,9,0.009621
22,10,0.004377
22,11,0.012229
22,12,-0.021877
22,13,0.018397
22,14,0.019507
22,15,0.000478
22,16,0.011477
22,17,0.001736
22,18,-0.012078
22,19,-0.005254
22,20,-0.004903
22,21,0.006649
22,22,0
22,23,0
22,24,0
22,25,0
23,0,0.001221
23,1,-0.059216
23,2,0.023197
23,3,-0.010142
23,4,0.056897
23,5,0.077501
23,6,0.096844
23,7,0.167363
23,8,0.182040
23,9,0.042853
23,10,-0.002778
23,11,0.092697
23,12,-0.043523
23,13,0.064739
23,14,0.141682
23,15,-0.015185
23,16,0.052634
23,17,0.011800
23,18,-0.004105
23,19,-0.018451
23,20,0.008847
23,21,0.009485
23,22,0.002413
23,23,0
23,24,0
23,25,0
24,0,-0.177101
24,1,-0.992879
24,2,0.011688
24,3,-0.045422
24,4,-0.662981
24,5,-0.748804
24,6,-1.062469
24,7,-1.419923
24,8,-1.458938
24,9,-0.334901
24,10,-0.252101
24,11,-0.825873
24,12,0.532634
24,13,-0.519141
24,14,-0.625369
24,15,0.010219
24,16,-0.333544
24,17,-0.177440
24,18,0.022101
24,19,-0.006311
24,20,0.023707
24,21,-0.082534
24,22,0.024721
24,23,0.009173
24,24,0
24,25,0
25,0,0.273438
25,1,-0.577183
25,2,-0.216229
25,3,-0.500597
25,4,-0.505112
25,5,-0.590405
25,6,-0.964409
25,7,-1.065339
25,8,-1.163532
25,9,-0.302806
25,10,-0.153303
25,11,-0.548937
25,12,0.362575
25,13,-0.477761
25,14,-0.602826
25,15,0.056956
25,16,-0.305270
25,17,-0.138956
25,18,0.018697
25,19,-0.026530
25,20,-0.029918
25,21,-0.010621
25,22,-0.010763
25,23,0.002478
25,24,0.066902
25,25,0


==> data/figure3/figure3_panelB_BackupNameMover_extended_n26.csv <==
head,role,role_short,pi,S,highlight
9.0,Backup-Name-Mover,BNM,-0.062989,0.096601,0
10.1,Backup-Name-Mover,BNM,-0.151973,0.258055,0
10.6,Backup-Name-Mover,BNM,-0.140742,0.654077,0
11.2,Backup-Name-Mover,BNM,-0.350040,0.758631,0
11.3,Backup-Name-Mover,BNM,-0.036094,0.052243,0
11.6,Backup-Name-Mover,BNM,-0.337629,0.522081,0


==> data/figure3/figure3_panelB_DuplicateToken.csv <==
head,role,role_short,pi,S,highlight
3.0,Duplicate-Token,DT,0.319614,0.796177,0


==> data/figure3/figure3_panelB_DuplicateToken_extended_n26.csv <==
head,role,role_short,pi,S,highlight
0.1,Duplicate-Token,DT,-0.212005,0.277545,0
0.10,Duplicate-Token,DT,0.259554,0.878252,0
3.0,Duplicate-Token,DT,0.444851,1.280242,0


==> data/figure3/figure3_panelB_Induction.csv <==
head,role,role_short,pi,S,highlight
5.5,Induction,Ind,0.369468,1.138853,0


==> data/figure3/figure3_panelB_Induction_extended_n26.csv <==
head,role,role_short,pi,S,highlight
5.5,Induction,Ind,0.356873,3.016324,0
5.8,Induction,Ind,0.104738,0.710078,0
5.9,Induction,Ind,-0.153655,1.543858,0
6.9,Induction,Ind,0.105394,1.780159,0


==> data/figure3/figure3_panelB_NameMover.csv <==
head,role,role_short,pi,S,highlight
9.6,Name-Mover,NM,0.153241,0.038006,0
9.9,Name-Mover,NM,-0.051699,0.586150,1
10.0,Name-Mover,NM,-0.235367,1.018058,1


==> data/figure3/figure3_panelB_NameMover_extended_n26.csv <==
head,role,role_short,pi,S,highlight
9.6,Name-Mover,NM,-0.298537,0.644469,0
9.9,Name-Mover,NM,-0.524884,2.559951,1
10.0,Name-Mover,NM,-0.615824,1.592810,1
10.10,Name-Mover,NM,-0.368485,1.386893,0


==> data/figure3/figure3_panelB_NegativeNameMover_extended_n26.csv <==
head,role,role_short,pi,S,highlight
10.7,Negative-Name-Mover,NegNM,1.051899,0.729855,0
11.10,Negative-Name-Mover,NegNM,1.169343,0.416672,0


==> data/figure3/figure3_panelB_PreviousToken.csv <==
head,role,role_short,pi,S,highlight
4.11,Previous-Token,PT,-0.020225,0.461477,1


==> data/figure3/figure3_panelB_PreviousToken_extended_n26.csv <==
head,role,role_short,pi,S,highlight
2.2,Previous-Token,PT,-0.003158,0.200570,0
4.11,Previous-Token,PT,0.068602,0.982698,1
5.6,Previous-Token,PT,0.012508,0.368758,0


==> data/figure3/figure3_panelB_SInhibition.csv <==
head,role,role_short,pi,S,highlight
7.3,S-Inhibition,SI,0.221577,0.430142,0
7.9,S-Inhibition,SI,0.456753,0.673426,0
8.6,S-Inhibition,SI,0.467244,1.348142,0
8.10,S-Inhibition,SI,0.421837,0.848418,0


==> data/figure3/figure3_panelB_SInhibition_extended_n26.csv <==
head,role,role_short,pi,S,highlight
7.3,S-Inhibition,SI,0.319189,0.969555,0
7.9,S-Inhibition,SI,0.309273,1.529670,0
8.6,S-Inhibition,SI,0.016809,2.568079,0
8.10,S-Inhibition,SI,0.688288,1.955026,0

